Parking functions, Shi arrangements, and mixed graphs

The \emph{Shi arrangement} is the set of all hyperplanes in $\mathbb R^n$ of the form $x_j - x_k = 0$ or $1$ for $1 \le j < k \le n$. Shi observed in 1986 that the number of regions (i.e., connected components of the complement) of this arrangement is $(n+1)^{n-1}$. An unrelated combinatorial concept is that of a \emph{parking function}, i.e., a sequence $(x_1, x_2, ..., x_n)$ of positive integers that, when rearranged from smallest to largest, satisfies $x_k \le k$. (There is an illustrative reason for the term \emph{parking function}.) It turns out that the number of parking functions of length $n$ also equals $(n+1)^{n-1}$, a result due to Konheim and Weiss from 1966. A natural problem consists of finding a bijection between the $n$-dimensional Shi arragnement and the parking functions of length $n$. Stanley and Pak (1996) and Athanasiadis and Linusson 1999) gave such (quite different) bijections. We will shed new light on the former bijection by taking a scenic route through certain mixed graphs.

==> algexample.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'algexample.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{182.06300175bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83450086)%
    \put(0,0){\includegraphics[width=\unitlength]{algexample.pdf}}%
    \put(0.00112183,0.83893622){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20417992\unitlength}\raggedright $4$\end{minipage}}}%
    \put(0.88468971,0.83875784){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13316085\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.88442203,0.11054436){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15535434\unitlength}\raggedright $2$\end{minipage}}}%
    \put(-0.00802328,0.11507203){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19974118\unitlength}\raggedright $1$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> algexample2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'algexample2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{209.4536865bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1.12,0.87847582)%
    \put(0,0){\includegraphics[width=\unitlength]{algexample2.pdf}}%
    \put(0.00097512,0.81269796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17747889\unitlength}\raggedright $4$\end{minipage}}}%
    \put(0.76899704,0.8125429){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11574714\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.76876436,0.17955938){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13503834\unitlength}\raggedright $2$\end{minipage}}}%
    \put(-0.00697406,0.18349496){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17362062\unitlength}\raggedright $1$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> algexample4.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'algexample4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{209.4536865bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1.12,0.87847582)%
    \put(0,0){\includegraphics[width=\unitlength]{algexample4.pdf}}%
    \put(0.00097512,0.81269796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17747889\unitlength}\raggedright $4$\end{minipage}}}%
    \put(0.76899704,0.8125429){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11574714\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.76876436,0.17955938){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13503834\unitlength}\raggedright $2$\end{minipage}}}%
    \put(-0.00697406,0.18349496){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17362062\unitlength}\raggedright $1$\end{minipage}}}%
  \end{picture}%
\endgroup%

